Intensive use of computing resources for dominations in grids and other combinatorial problems

Our goal is to prove new results in graph theory and combinatorics thanks to the speed of computers, used with smart algorithms. We tackle four problems. The four-colour theorem states that any map whose countries are connected can be coloured with 4 colours such that neighbouring countries have differnt colours. It was the first result proved using computers, in 1989. We wished to automatise further its proof. We explain the proof and provide a program which replays the proof. It also makes it possible to obtain other results with the same method. We give ideas to automatise the search for discharging rules. We also study the problems of domination in grids. The simplest one is the one of domination. It consists in putting a stone on some cells of a grid such that every cell has a stone, or has a neighbour with a stone. This problem was solved in 2011, using computers to prove a formula giving the minimum number of stones needed. We adapt this method for the first time for variants of the domination. We solve partially two other problems and give for them lower bounds for grids of arbitrary size. We also tackle the counting problem for dominating sets. How many dominating sets are there for a given grid? We study this counting problem for the domination and three variants. For each of these problems, we prove the existence of asymptotic growths rates for which we give bounds. Finally we study polyominoes and the way they can tile rectangles. We tried to solve a problem from 1989: is there a polyomino of odd order? It consists in finding a polyomino which can tile a rectangle with an odd number of copies, but cannot tile any smaller rectangle. We did not manage to solve this problem, but we made a program to enumerate polyominoes and try to find their orders, discarding those which cannot tile rectangles. We also give statistics on the orders of polyominoes of size up to 18.

==> Source-discharging/rules-list.txt <==
65
2 2 1 2
E 0 1 0 0 4 4 0 1 0 0
E 1 0 1 1 4 39 1 0 0 0

2 2 1 2
E 0 1 0 0 4 4 0 1 0 0
E 1 0 1 1 4 39 1 0 0 0

3 6 2 6
E 0 1 2 2 0 0 0 1 1 0
E 1 0 5 5 5 38 1 0 0 1
E 2 3 0 0 3 4 0 2 0 1
E 3 2 4 4 0 0 2 0 1 0
E 4 5 3 3 3 3 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0

3 6 2 6
E 0 1 2 2 3 4 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 0 0 0 0 0 2 0 1
E 3 2 4 4 3 3 2 0 1 0
E 4 5 3 3 0 0 2 1 0 1
E 5 4 1 1 5 38 1 2 1 0

4 10 3 10
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 5 4 38 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 9 2 3 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0
E 6 7 2 0 2 3 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 3 3 3 2 0 2
E 9 8 4 3 0 0 2 3 2 0

4 10 3 10
E 0 1 2 6 2 3 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 9 3 0 0 2 1 0 1
E 5 4 1 1 4 38 1 2 1 0
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 8 3 3 3 0 2 0
E 8 9 7 7 0 0 3 2 0 2
E 9 8 3 4 2 3 2 3 2 0

5 14 4 14
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 5 4 38 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 13 1 2 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0
E 6 7 2 0 3 3 0 3 0 2
E 7 6 10 8 0 0 3 0 2 0
E 8 9 7 10 0 0 3 2 3 2
E 9 8 13 3 0 0 2 3 2 3
E 10 11 8 7 2 3 3 4 0 3
E 11 10 12 12 0 0 4 3 3 0
E 12 13 11 11 3 3 4 2 0 3
E 13 12 4 9 0 0 2 4 3 0

5 14 4 14
E 0 1 2 6 3 3 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 13 3 0 0 2 1 0 1
E 5 4 1 1 4 38 1 2 1 0
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 10 2 3 3 0 2 0
E 8 9 10 7 0 0 3 2 3 2
E 9 8 3 13 0 0 2 3 2 3
E 10 11 7 8 0 0 3 4 0 3
E 11 10 12 12 3 3 4 3 3 0
E 12 13 11 11 0 0 4 2 0 3
E 13 12 9 4 1 2 2 4 3 0

6 18 5 18
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 5 4 38 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 17 1 1 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0
E 6 7 2 0 3 3 0 3 0 2
E 7 6 10 8 0 0 3 0 2 0
E 8 9 7 10 0 0 3 2 3 2
E 9 8 13 3 0 0 2 3 2 3
E 10 11 8 7 3 3 3 4 0 3
E 11 10 14 12 0 0 4 3 3 0
E 12 13 11 14 0 0 4 2 4 3
E 13 12 17 9 0 0 2 4 3 4
E 14 15 12 11 2 3 4 5 0 4
E 15 14 16 16 0 0 5 4 4 0
E 16 17 15 15 3 3 5 2 0 4
E 17 16 4 13 0 0 2 5 4 0

6 18 5 18
E 0 1 2 6 3 3 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 17 3 0 0 2 1 0 1
E 5 4 1 1 4 38 1 2 1 0
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 10 3 3 3 0 2 0
E 8 9 10 7 0 0 3 2 3 2
E 9 8 3 13 0 0 2 3 2 3
E 10 11 7 8 0 0 3 4 0 3
E 11 10 12 14 2 3 4 3 3 0
E 12 13 14 11 0 0 4 2 4 3
E 13 12 9 17 0 0 2 4 3 4
E 14 15 11 12 0 0 4 5 0 4
E 15 14 16 16 3 3 5 4 4 0
E 16 17 15 15 0 0 5 2 0 4
E 17 16 13 4 1 1 2 5 4 0

6 20 6 20
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 13 4 37 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 10 0 0 2 1 3 1
E 5 4 13 1 0 0 1 2 1 3
E 6 7 2 0 3 3 0 3 0 2
E 7 6 14 8 0 0 3 0 2 0
E 8 9 7 14 0 0 3 2 4 2
E 9 8 17 3 0 0 2 3 2 4
E 10 11 4 17 0 0 2 4 5 3
E 11 10 19 12 0 0 4 2 3 5
E 12 13 11 19 2 2 4 1 0 3
E 13 12 1 5 0 0 1 4 3 0
E 14 15 8 7 3 3 3 5 0 4
E 15 14 18 16 0 0 5 3 4 0
E 16 17 15 18 0 0 5 2 5 4
E 17 16 10 9 0 0 2 5 4 5
E 18 19 16 15 2 3 5 4 0 5
E 19 18 12 11 0 0 4 5 5 0

6 20 6 20
E 0 1 2 6 3 3 0 1 1 0
E 1 0 13 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 10 3 0 0 2 1 3 1
E 5 4 1 13 0 0 1 2 1 3
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 14 3 3 3 0 2 0
E 8 9 14 7 0 0 3 2 4 2
E 9 8 3 17 0 0 2 3 2 4
E 10 11 17 4 0 0 2 4 5 3
E 11 10 12 19 0 0 4 2 3 5
E 12 13 19 11 0 0 4 1 0 3
E 13 12 5 1 4 37 1 4 3 0
E 14 15 7 8 0 0 3 5 0 4
E 15 14 16 18 2 3 5 3 4 0
E 16 17 18 15 0 0 5 2 5 4
E 17 16 9 10 0 0 2 5 4 5
E 18 19 15 16 0 0 5 4 0 5
E 19 18 11 12 2 2 4 5 5 0

7 24 7 24
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 13 4 37 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 10 0 0 2 1 3 1
E 5 4 13 1 0 0 1 2 1 3
E 6 7 2 0 3 3 0 3 0 2
E 7 6 14 8 0 0 3 0 2 0
E 8 9 7 14 0 0 3 2 4 2
E 9 8 17 3 0 0 2 3 2 4
E 10 11 4 21 0 0 2 4 6 3
E 11 10 23 12 0 0 4 2 3 6
E 12 13 11 23 2 2 4 1 0 3
E 13 12 1 5 0 0 1 4 3 0
E 14 15 8 7 3 3 3 5 0 4
E 15 14 18 16 0 0 5 3 4 0
E 16 17 15 18 0 0 5 2 5 4
E 17 16 21 9 0 0 2 5 4 5
E 18 19 16 15 3 3 5 6 0 5
E 19 18 22 20 0 0 6 5 5 0
E 20 21 19 22 0 0 6 2 6 5
E 21 20 10 17 0 0 2 6 5 6
E 22 23 20 19 2 3 6 4 0 6
E 23 22 12 11 0 0 4 6 6 0

7 24 7 24
E 0 1 2 6 3 3 0 1 1 0
E 1 0 13 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 10 3 0 0 2 1 3 1
E 5 4 1 13 0 0 1 2 1 3
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 14 3 3 3 0 2 0
E 8 9 14 7 0 0 3 2 4 2
E 9 8 3 17 0 0 2 3 2 4
E 10 11 21 4 0 0 2 4 6 3
E 11 10 12 23 0 0 4 2 3 6
E 12 13 23 11 0 0 4 1 0 3
E 13 12 5 1 4 37 1 4 3 0
E 14 15 7 8 0 0 3 5 0 4
E 15 14 16 18 3 3 5 3 4 0
E 16 17 18 15 0 0 5 2 5 4
E 17 16 9 21 0 0 2 5 4 5
E 18 19 15 16 0 0 5 6 0 5
E 19 18 20 22 2 3 6 5 5 0
E 20 21 22 19 0 0 6 2 6 5
E 21 20 17 10 0 0 2 6 5 6
E 22 23 19 20 0 0 6 4 0 6
E 23 22 11 12 2 2 4 6 6 0

4 10 3 10
E 0 1 6 2 0 0 0 1 1 0
E 1 0 5 5 5 38 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 9 2 3 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0
E 6 7 2 0 4 4 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 3 3 3 2 0 2
E 9 8 4 3 0 0 2 3 2 0

4 10 3 10
E 0 1 2 6 4 4 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 9 3 0 0 2 1 0 1
E 5 4 1 1 5 38 1 2 1 0
E 6 7 0 2 0 0 0 3 0 2
E 7 6 8 8 3 3 3 0 2 0
E 8 9 7 7 0 0 3 2 0 2
E 9 8 3 4 2 3 2 3 2 0

5 14 4 14
E 0 1 10 2 0 0 0 1 1 0
E 1 0 5 5 5 38 1 0 0 1
E 2 3 0 6 0 0 0 2 2 1
E 3 2 9 4 0 0 2 0 1 2
E 4 5 3 9 2 3 2 1 0 1
E 5 4 1 1 0 0 1 2 1 0
E 6 7 2 10 0 0 0 3 3 2
E 7 6 13 8 0 0 3 0 2 3
E 8 9 7 13 2 3 3 2 0 2
E 9 8 4 3 0 0 2 3 2 0
E 10 11 6 0 3 3 0 4 0 3
E 11 10 12 12 0 0 4 0 3 0
E 12 13 11 11 3 3 4 3 0 3
E 13 12 8 7 0 0 3 4 3 0

5 14 4 14
E 0 1 2 10 3 3 0 1 1 0
E 1 0 5 5 0 0 1 0 0 1
E 2 3 6 0 0 0 0 2 2 1
E 3 2 4 9 0 0 2 0 1 2
E 4 5 9 3 0 0 2 1 0 1
E 5 4 1 1 5 38 1 2 1 0
E 6 7 10 2 0 0 0 3 3 2
E 7 6 8 13 0 0 3 0 2 3
E 8 9 13 7 0 0 3 2 0 2
E 9 8 3 4 2 3 2 3 2 0
E 10 11 0 6 0 0 0 4 0 3
E 11 10 12 12 3 3 4 0 3 0
E 12 13 11 11 0 0 4 3 0 3
E 13 12 7 8 2 3 3 4 3 0

6 18 5 18
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 2 2 2 4 0 3
E 11 10 12 12 0 0 4 2 3 0
E 12 13 11 11 3 3 4 0 0 3
E 13 12 14 5 0 0 0 4 3 0
E 14 15 6 13 2 2 0 5 0 4
E 15 14 16 16 0 0 5 0 4 0
E 16 17 15 15 3 3 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0

6 18 5 18
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 2 2 2 4 0 3
E 11 10 12 12 0 0 4 2 3 0
E 12 13 11 11 3 3 4 0 0 3
E 13 12 14 5 0 0 0 4 3 0
E 14 15 6 13 2 2 0 5 0 4
E 15 14 16 16 0 0 5 0 4 0
E 16 17 15 15 4 38 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0

6 18 5 18
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 12 3 3 4 2 3 0
E 12 13 11 11 0 0 4 0 0 3
E 13 12 5 14 2 2 0 4 3 0
E 14 15 13 6 0 0 0 5 0 4
E 15 14 16 16 4 38 5 0 4 0
E 16 17 15 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0

7 22 6 22
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 18 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 18 0 0 2 4 5 3
E 11 10 21 12 0 0 4 2 3 5
E 12 13 11 21 3 3 4 0 0 3
E 13 12 14 5 0 0 0 4 3 0
E 14 15 6 13 2 2 0 5 0 4
E 15 14 16 16 0 0 5 0 4 0
E 16 17 15 15 4 38 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 10 3 1 1 2 6 0 5
E 19 18 20 20 0 0 6 2 5 0
E 20 21 19 19 3 3 6 4 0 5
E 21 20 12 11 0 0 4 6 5 0

7 22 6 22
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 18 1 1 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 18 4 0 0 2 4 5 3
E 11 10 12 21 0 0 4 2 3 5
E 12 13 21 11 0 0 4 0 0 3
E 13 12 5 14 2 2 0 4 3 0
E 14 15 13 6 0 0 0 5 0 4
E 15 14 16 16 4 38 5 0 4 0
E 16 17 15 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0
E 18 19 3 10 0 0 2 6 0 5
E 19 18 20 20 3 3 6 2 5 0
E 20 21 19 19 0 0 6 4 0 5
E 21 20 11 12 3 3 4 6 5 0

8 26 7 26
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 18 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 25 1 1 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 18 0 0 2 4 5 3
E 11 10 21 12 0 0 4 2 3 5
E 12 13 11 21 2 2 4 0 0 3
E 13 12 14 5 0 0 0 4 3 0
E 14 15 6 13 2 2 0 5 0 4
E 15 14 22 16 0 0 5 0 4 0
E 16 17 15 22 0 0 5 3 6 4
E 17 16 25 7 0 0 3 5 4 6
E 18 19 10 3 1 1 2 6 0 5
E 19 18 20 20 0 0 6 2 5 0
E 20 21 19 19 3 3 6 4 0 5
E 21 20 12 11 0 0 4 6 5 0
E 22 23 16 15 2 2 5 7 0 6
E 23 22 24 24 0 0 7 5 6 0
E 24 25 23 23 3 3 7 3 0 6
E 25 24 8 17 0 0 3 7 6 0

8 28 8 28
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 18 0 0 1 2 5 1
E 3 2 21 4 0 0 2 1 1 5
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 7 2
E 9 8 18 1 0 0 1 3 2 7
E 10 11 4 22 0 0 2 4 6 3
E 11 10 25 12 0 0 4 2 3 6
E 12 13 11 25 3 3 4 0 7 3
E 13 12 14 5 0 0 0 4 3 7
E 14 15 6 13 2 2 0 5 7 4
E 15 14 16 16 0 0 5 0 4 7
E 16 17 15 15 3 3 5 3 7 4
E 17 16 8 7 0 0 3 5 4 7
E 18 19 2 9 4 36 1 6 7 5
E 19 18 27 20 0 0 6 1 5 7
E 20 21 19 27 0 0 6 2 0 5
E 21 20 22 3 0 0 2 6 5 0
E 22 23 10 21 0 0 2 7 0 6
E 23 22 26 24 0 0 7 2 6 0
E 24 25 23 26 2 2 7 4 7 6
E 25 24 12 11 0 0 4 7 6 7
E 26 27 24 23 0 0 7 6 0 7
E 27 26 20 19 2 2 6 7 7 0

8 28 8 28
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 18 1 0 0 1 2 5 1
E 3 2 4 21 0 0 2 1 1 5
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 7 2
E 9 8 1 18 4 36 1 3 2 7
E 10 11 22 4 0 0 2 4 6 3
E 11 10 12 25 0 0 4 2 3 6
E 12 13 25 11 0 0 4 0 7 3
E 13 12 5 14 2 2 0 4 3 7
E 14 15 13 6 0 0 0 5 7 4
E 15 14 16 16 3 3 5 0 4 7
E 16 17 15 15 0 0 5 3 7 4
E 17 16 7 8 2 2 3 5 4 7
E 18 19 9 2 0 0 1 6 7 5
E 19 18 20 27 2 2 6 1 5 7
E 20 21 27 19 0 0 6 2 0 5
E 21 20 3 22 0 0 2 6 5 0
E 22 23 21 10 0 0 2 7 0 6
E 23 22 24 26 0 0 7 2 6 0
E 24 25 26 23 0 0 7 4 7 6
E 25 24 11 12 3 3 4 7 6 7
E 26 27 23 24 2 2 7 6 0 7
E 27 26 19 20 0 0 6 7 7 0

6 18 5 18
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 14 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 13 3 3 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 3 3 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 14 0 0 2 4 4 3
E 11 10 17 12 0 0 4 2 3 4
E 12 13 11 17 2 2 4 0 0 3
E 13 12 6 5 0 0 0 4 3 0
E 14 15 10 3 2 2 2 5 0 4
E 15 14 16 16 0 0 5 2 4 0
E 16 17 15 15 3 3 5 4 0 4
E 17 16 12 11 0 0 4 5 4 0

6 18 5 18
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 14 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 13 0 0 0 0 3 0 2
E 7 6 8 8 3 3 3 0 2 0
E 8 9 7 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 14 4 0 0 2 4 4 3
E 11 10 12 17 0 0 4 2 3 4
E 12 13 17 11 0 0 4 0 0 3
E 13 12 5 6 3 3 0 4 3 0
E 14 15 3 10 0 0 2 5 0 4
E 15 14 16 16 3 3 5 2 4 0
E 16 17 15 15 0 0 5 4 0 4
E 17 16 11 12 2 2 4 5 4 0

8 28 8 28
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 3 3 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 6 25 0 0 0 5 7 4
E 15 14 27 16 0 0 5 0 4 7
E 16 17 15 27 4 37 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 12 11 2 2 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 3 3 6 7 0 6
E 23 22 26 24 0 0 7 6 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 14 21 0 0 0 7 6 7
E 26 27 24 23 2 2 7 5 0 7
E 27 26 16 15 0 0 5 7 7 0

8 28 8 28
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 3 3 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 18 2 2 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 25 6 0 0 0 5 7 4
E 15 14 16 27 0 0 5 0 4 7
E 16 17 27 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 22 3 3 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 26 2 2 7 6 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 21 14 0 0 0 7 6 7
E 26 27 23 24 0 0 7 5 0 7
E 27 26 15 16 4 37 5 7 7 0

8 28 8 28
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 3 3 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 6 25 0 0 0 5 7 4
E 15 14 27 16 0 0 5 0 4 7
E 16 17 15 27 2 2 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 12 11 3 3 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 3 3 6 7 0 6
E 23 22 26 24 0 0 7 6 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 14 21 0 0 0 7 6 7
E 26 27 24 23 2 2 7 5 0 7
E 27 26 16 15 0 0 5 7 7 0

8 28 8 28
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 3 3 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 18 3 3 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 25 6 0 0 0 5 7 4
E 15 14 16 27 0 0 5 0 4 7
E 16 17 27 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 22 3 3 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 26 2 2 7 6 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 21 14 0 0 0 7 6 7
E 26 27 23 24 0 0 7 5 0 7
E 27 26 15 16 2 2 5 7 7 0

9 32 9 32
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 18 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 18 0 0 2 4 5 3
E 11 10 21 12 0 0 4 2 3 5
E 12 13 11 22 0 0 4 0 6 3
E 13 12 25 5 0 0 0 4 3 6
E 14 15 6 29 0 0 0 5 8 4
E 15 14 31 16 0 0 5 0 4 8
E 16 17 15 31 2 2 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 10 3 2 2 2 6 0 5
E 19 18 20 20 0 0 6 2 5 0
E 20 21 19 19 4 4 6 4 0 5
E 21 20 22 11 0 0 4 6 5 0
E 22 23 12 21 1 1 4 7 0 6
E 23 22 26 24 0 0 7 4 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 29 13 0 0 0 7 6 7
E 26 27 24 23 2 2 7 8 0 7
E 27 26 30 28 0 0 8 7 7 0
E 28 29 27 30 0 0 8 0 8 7
E 29 28 14 25 0 0 0 8 7 8
E 30 31 28 27 4 37 8 5 0 8
E 31 30 16 15 0 0 5 8 8 0

9 32 9 32
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 18 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 18 4 0 0 2 4 5 3
E 11 10 12 21 0 0 4 2 3 5
E 12 13 22 11 0 0 4 0 6 3
E 13 12 5 25 0 0 0 4 3 6
E 14 15 29 6 0 0 0 5 8 4
E 15 14 16 31 0 0 5 0 4 8
E 16 17 31 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0
E 18 19 3 10 0 0 2 6 0 5
E 19 18 20 20 4 4 6 2 5 0
E 20 21 19 19 0 0 6 4 0 5
E 21 20 11 22 1 1 4 6 5 0
E 22 23 21 12 0 0 4 7 0 6
E 23 22 24 26 2 2 7 4 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 13 29 0 0 0 7 6 7
E 26 27 23 24 0 0 7 8 0 7
E 27 26 28 30 4 37 8 7 7 0
E 28 29 30 27 0 0 8 0 8 7
E 29 28 25 14 0 0 0 8 7 8
E 30 31 27 28 0 0 8 5 0 8
E 31 30 15 16 2 2 5 8 8 0

8 28 8 28
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 17 3 3 1 2 0 1
E 3 2 4 4 0 0 2 1 1 0
E 4 5 3 3 4 38 2 0 0 1
E 5 4 24 0 0 0 0 2 1 0
E 6 7 0 10 0 0 0 3 3 2
E 7 6 13 8 0 0 3 0 2 3
E 8 9 7 14 0 0 3 1 4 2
E 9 8 17 1 0 0 1 3 2 4
E 10 11 6 24 0 0 0 4 7 3
E 11 10 27 12 0 0 4 0 3 7
E 12 13 11 18 0 0 4 3 5 3
E 13 12 21 7 0 0 3 4 3 5
E 14 15 8 21 0 0 3 5 6 4
E 15 14 23 16 0 0 5 3 4 6
E 16 17 15 23 2 2 5 1 0 4
E 17 16 2 9 0 0 1 5 4 0
E 18 19 12 27 2 2 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 3 6 5
E 21 20 14 13 0 0 3 6 5 6
E 22 23 20 19 2 2 6 5 0 6
E 23 22 16 15 0 0 5 6 6 0
E 24 25 10 5 2 2 0 7 0 7
E 25 24 26 26 0 0 7 0 7 0
E 26 27 25 25 3 3 7 4 0 7
E 27 26 18 11 0 0 4 7 7 0

8 28 8 28
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 17 1 0 0 1 2 0 1
E 3 2 4 4 4 38 2 1 1 0
E 4 5 3 3 0 0 2 0 0 1
E 5 4 0 24 2 2 0 2 1 0
E 6 7 10 0 0 0 0 3 3 2
E 7 6 8 13 0 0 3 0 2 3
E 8 9 14 7 0 0 3 1 4 2
E 9 8 1 17 0 0 1 3 2 4
E 10 11 24 6 0 0 0 4 7 3
E 11 10 12 27 0 0 4 0 3 7
E 12 13 18 11 0 0 4 3 5 3
E 13 12 7 21 0 0 3 4 3 5
E 14 15 21 8 0 0 3 5 6 4
E 15 14 16 23 0 0 5 3 4 6
E 16 17 23 15 0 0 5 1 0 4
E 17 16 9 2 3 3 1 5 4 0
E 18 19 27 12 0 0 4 6 0 5
E 19 18 20 22 2 2 6 4 5 0
E 20 21 22 19 0 0 6 3 6 5
E 21 20 13 14 0 0 3 6 5 6
E 22 23 19 20 0 0 6 5 0 6
E 23 22 15 16 2 2 5 6 6 0
E 24 25 5 10 0 0 0 7 0 7
E 25 24 26 26 3 3 7 0 7 0
E 26 27 25 25 0 0 7 4 0 7
E 27 26 11 18 2 2 4 7 7 0

10 38 11 38
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 21 4 36 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 18 0 0 3 1 5 2
E 9 8 21 1 0 0 1 3 2 5
E 10 11 4 3 3 37 2 4 0 3
E 11 10 28 12 0 0 4 2 3 0
E 12 13 11 28 0 0 4 0 8 3
E 13 12 31 5 0 0 0 4 3 8
E 14 15 6 35 0 0 0 5 10 4
E 15 14 37 16 0 0 5 0 4 10
E 16 17 15 22 0 0 5 3 6 4
E 17 16 25 7 0 0 3 5 4 6
E 18 19 8 25 0 0 3 6 7 5
E 19 18 27 20 0 0 6 3 5 7
E 20 21 19 27 2 2 6 1 0 5
E 21 20 2 9 0 0 1 6 5 0
E 22 23 16 37 2 2 5 7 0 6
E 23 22 26 24 0 0 7 5 6 0
E 24 25 23 26 0 0 7 3 7 6
E 25 24 18 17 0 0 3 7 6 7
E 26 27 24 23 2 2 7 6 0 7
E 27 26 20 19 0 0 6 7 7 0
E 28 29 12 11 3 3 4 8 0 8
E 29 28 32 30 0 0 8 4 8 0
E 30 31 29 32 0 0 8 0 9 8
E 31 30 35 13 0 0 0 8 8 9
E 32 33 30 29 3 3 8 9 0 9
E 33 32 36 34 0 0 9 8 9 0
E 34 35 33 36 0 0 9 0 10 9
E 35 34 14 31 0 0 0 9 9 10
E 36 37 34 33 2 2 9 5 0 10
E 37 36 22 15 0 0 5 9 10 0

10 38 11 38
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 21 1 0 0 1 2 0 1
E 3 2 4 10 3 37 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 18 7 0 0 3 1 5 2
E 9 8 1 21 0 0 1 3 2 5
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 28 3 3 4 2 3 0
E 12 13 28 11 0 0 4 0 8 3
E 13 12 5 31 0 0 0 4 3 8
E 14 15 35 6 0 0 0 5 10 4
E 15 14 16 37 0 0 5 0 4 10
E 16 17 22 15 0 0 5 3 6 4
E 17 16 7 25 0 0 3 5 4 6
E 18 19 25 8 0 0 3 6 7 5
E 19 18 20 27 0 0 6 3 5 7
E 20 21 27 19 0 0 6 1 0 5
E 21 20 9 2 4 36 1 6 5 0
E 22 23 37 16 0 0 5 7 0 6
E 23 22 24 26 2 2 7 5 6 0
E 24 25 26 23 0 0 7 3 7 6
E 25 24 17 18 0 0 3 7 6 7
E 26 27 23 24 0 0 7 6 0 7
E 27 26 19 20 2 2 6 7 7 0
E 28 29 11 12 0 0 4 8 0 8
E 29 28 30 32 3 3 8 4 8 0
E 30 31 32 29 0 0 8 0 9 8
E 31 30 13 35 0 0 0 8 8 9
E 32 33 29 30 0 0 8 9 0 9
E 33 32 34 36 2 2 9 8 9 0
E 34 35 36 33 0 0 9 0 10 9
E 35 34 31 14 0 0 0 9 9 10
E 36 37 33 34 0 0 9 5 0 10
E 37 36 15 22 2 2 5 9 10 0

8 28 8 28
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 3 3 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 3 3 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 6 25 0 0 0 5 7 4
E 15 14 27 16 0 0 5 0 4 7
E 16 17 15 27 3 3 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 12 11 2 2 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 2 2 6 7 0 6
E 23 22 26 24 0 0 7 6 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 14 21 0 0 0 7 6 7
E 26 27 24 23 2 2 7 5 0 7
E 27 26 16 15 0 0 5 7 7 0

8 28 8 28
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 3 3 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 18 2 2 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 25 6 0 0 0 5 7 4
E 15 14 16 27 0 0 5 0 4 7
E 16 17 27 15 0 0 5 3 0 4
E 17 16 7 8 3 3 3 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 22 2 2 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 26 2 2 7 6 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 21 14 0 0 0 7 6 7
E 26 27 23 24 0 0 7 5 0 7
E 27 26 15 16 3 3 5 7 7 0

8 26 7 26
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 14 0 0 1 2 4 1
E 3 2 17 4 0 0 2 1 1 4
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 25 1 1 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 4 38 3 1 0 2
E 9 8 14 1 0 0 1 3 2 0
E 10 11 4 17 2 2 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 2 9 3 3 1 5 0 4
E 15 14 16 16 0 0 5 1 4 0
E 16 17 15 15 3 3 5 2 0 4
E 17 16 10 3 0 0 2 5 4 0
E 18 19 12 11 2 3 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 2 2 6 7 0 6
E 23 22 24 24 0 0 7 6 6 0
E 24 25 23 23 3 3 7 0 0 6
E 25 24 6 21 0 0 0 7 6 0

8 26 7 26
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 14 1 0 0 1 2 4 1
E 3 2 4 17 0 0 2 1 1 4
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 25 0 0 0 0 3 0 2
E 7 6 8 8 4 38 3 0 2 0
E 8 9 7 7 0 0 3 1 0 2
E 9 8 1 14 3 3 1 3 2 0
E 10 11 17 4 0 0 2 4 0 3
E 11 10 12 18 2 3 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 9 2 0 0 1 5 0 4
E 15 14 16 16 3 3 5 1 4 0
E 16 17 15 15 0 0 5 2 0 4
E 17 16 3 10 2 2 2 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 22 2 2 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 24 3 3 7 6 6 0
E 24 25 23 23 0 0 7 0 0 6
E 25 24 21 6 1 1 0 7 6 0

8 26 7 26
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 14 0 0 1 2 4 1
E 3 2 17 4 0 0 2 1 1 4
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 25 1 1 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 4 38 3 1 0 2
E 9 8 14 1 0 0 1 3 2 0
E 10 11 4 17 2 2 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 2 9 3 3 1 5 0 4
E 15 14 16 16 0 0 5 1 4 0
E 16 17 15 15 3 3 5 2 0 4
E 17 16 10 3 0 0 2 5 4 0
E 18 19 12 11 2 2 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 3 3 6 7 0 6
E 23 22 24 24 0 0 7 6 6 0
E 24 25 23 23 3 3 7 0 0 6
E 25 24 6 21 0 0 0 7 6 0

8 26 7 26
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 14 1 0 0 1 2 4 1
E 3 2 4 17 0 0 2 1 1 4
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 25 0 0 0 0 3 0 2
E 7 6 8 8 4 38 3 0 2 0
E 8 9 7 7 0 0 3 1 0 2
E 9 8 1 14 3 3 1 3 2 0
E 10 11 17 4 0 0 2 4 0 3
E 11 10 12 18 2 2 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 9 2 0 0 1 5 0 4
E 15 14 16 16 3 3 5 1 4 0
E 16 17 15 15 0 0 5 2 0 4
E 17 16 3 10 2 2 2 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 22 3 3 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 24 3 3 7 6 6 0
E 24 25 23 23 0 0 7 0 0 6
E 25 24 21 6 1 1 0 7 6 0

6 18 5 18
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 4 4 0 0 2 1 1 0
E 4 5 3 3 3 3 2 0 0 1
E 5 4 10 0 0 0 0 2 1 0
E 6 7 0 10 0 0 0 3 3 2
E 7 6 13 8 0 0 3 0 2 3
E 8 9 7 17 3 3 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 6 5 3 3 0 4 0 3
E 11 10 14 12 0 0 4 0 3 0
E 12 13 11 14 0 0 4 3 4 3
E 13 12 17 7 0 0 3 4 3 4
E 14 15 12 11 2 2 4 5 0 4
E 15 14 16 16 0 0 5 4 4 0
E 16 17 15 15 3 3 5 3 0 4
E 17 16 8 13 0 0 3 5 4 0

6 18 5 18
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 4 3 3 2 1 1 0
E 4 5 3 3 0 0 2 0 0 1
E 5 4 0 10 3 3 0 2 1 0
E 6 7 10 0 0 0 0 3 3 2
E 7 6 8 13 0 0 3 0 2 3
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 5 6 0 0 0 4 0 3
E 11 10 12 14 2 2 4 0 3 0
E 12 13 14 11 0 0 4 3 4 3
E 13 12 7 17 0 0 3 4 3 4
E 14 15 11 12 0 0 4 5 0 4
E 15 14 16 16 3 3 5 4 4 0
E 16 17 15 15 0 0 5 3 0 4
E 17 16 13 8 3 3 3 5 4 0

9 32 9 32
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 18 0 0 1 2 5 1
E 3 2 21 4 0 0 2 1 1 5
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 4 37 3 1 0 2
E 9 8 18 1 0 0 1 3 2 0
E 10 11 4 21 1 1 2 4 0 3
E 11 10 22 12 0 0 4 2 3 0
E 12 13 11 22 0 0 4 0 6 3
E 13 12 25 5 0 0 0 4 3 6
E 14 15 6 29 0 0 0 5 8 4
E 15 14 31 16 0 0 5 0 4 8
E 16 17 15 31 3 3 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 2 9 3 3 1 6 0 5
E 19 18 20 20 0 0 6 1 5 0
E 20 21 19 19 3 3 6 2 0 5
E 21 20 10 3 0 0 2 6 5 0
E 22 23 12 11 2 2 4 7 0 6
E 23 22 26 24 0 0 7 4 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 29 13 0 0 0 7 6 7
E 26 27 24 23 2 2 7 8 0 7
E 27 26 30 28 0 0 8 7 7 0
E 28 29 27 30 0 0 8 0 8 7
E 29 28 14 25 0 0 0 8 7 8
E 30 31 28 27 3 3 8 5 0 8
E 31 30 16 15 0 0 5 8 8 0

9 32 9 32
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 18 1 0 0 1 2 5 1
E 3 2 4 21 0 0 2 1 1 5
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 18 3 3 1 3 2 0
E 10 11 21 4 0 0 2 4 0 3
E 11 10 12 22 2 2 4 2 3 0
E 12 13 22 11 0 0 4 0 6 3
E 13 12 5 25 0 0 0 4 3 6
E 14 15 29 6 0 0 0 5 8 4
E 15 14 16 31 0 0 5 0 4 8
E 16 17 31 15 0 0 5 3 0 4
E 17 16 7 8 4 37 3 5 4 0
E 18 19 9 2 0 0 1 6 0 5
E 19 18 20 20 3 3 6 1 5 0
E 20 21 19 19 0 0 6 2 0 5
E 21 20 3 10 1 1 2 6 5 0
E 22 23 11 12 0 0 4 7 0 6
E 23 22 24 26 2 2 7 4 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 13 29 0 0 0 7 6 7
E 26 27 23 24 0 0 7 8 0 7
E 27 26 28 30 3 3 8 7 7 0
E 28 29 30 27 0 0 8 0 8 7
E 29 28 25 14 0 0 0 8 7 8
E 30 31 27 28 0 0 8 5 0 8
E 31 30 15 16 3 3 5 8 8 0

9 30 8 30
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 25 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 2 2 2 4 0 3
E 11 10 12 12 0 0 4 2 3 0
E 12 13 11 11 3 3 4 0 0 3
E 13 12 26 5 0 0 0 4 3 0
E 14 15 6 26 0 0 0 5 7 4
E 15 14 29 16 0 0 5 0 4 7
E 16 17 15 18 0 0 5 3 5 4
E 17 16 21 7 0 0 3 5 4 5
E 18 19 16 29 1 1 5 6 0 5
E 19 18 22 20 0 0 6 5 5 0
E 20 21 19 22 0 0 6 3 6 5
E 21 20 25 17 0 0 3 6 5 6
E 22 23 20 19 3 3 6 7 0 6
E 23 22 24 24 0 0 7 6 6 0
E 24 25 23 23 3 3 7 3 0 6
E 25 24 8 21 0 0 3 7 6 0
E 26 27 14 13 1 1 0 8 0 7
E 27 26 28 28 0 0 8 0 7 0
E 28 29 27 27 3 3 8 5 0 7
E 29 28 18 15 0 0 5 8 7 0

9 30 8 30
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 25 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 12 3 3 4 2 3 0
E 12 13 11 11 0 0 4 0 0 3
E 13 12 5 26 1 1 0 4 3 0
E 14 15 26 6 0 0 0 5 7 4
E 15 14 16 29 0 0 5 0 4 7
E 16 17 18 15 0 0 5 3 5 4
E 17 16 7 21 0 0 3 5 4 5
E 18 19 29 16 0 0 5 6 0 5
E 19 18 20 22 3 3 6 5 5 0
E 20 21 22 19 0 0 6 3 6 5
E 21 20 17 25 0 0 3 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 24 3 3 7 6 6 0
E 24 25 23 23 0 0 7 3 0 6
E 25 24 21 8 2 2 3 7 6 0
E 26 27 13 14 0 0 0 8 0 7
E 27 26 28 28 3 3 8 0 7 0
E 28 29 27 27 0 0 8 5 0 7
E 29 28 15 18 1 1 5 8 7 0

9 32 9 32
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 18 0 0 1 2 5 1
E 3 2 21 4 0 0 2 1 1 5
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 4 37 3 1 0 2
E 9 8 18 1 0 0 1 3 2 0
E 10 11 4 21 2 2 2 4 0 3
E 11 10 22 12 0 0 4 2 3 0
E 12 13 11 22 0 0 4 0 6 3
E 13 12 25 5 0 0 0 4 3 6
E 14 15 6 29 0 0 0 5 8 4
E 15 14 31 16 0 0 5 0 4 8
E 16 17 15 31 2 2 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 2 9 3 3 1 6 0 5
E 19 18 20 20 0 0 6 1 5 0
E 20 21 19 19 3 3 6 2 0 5
E 21 20 10 3 0 0 2 6 5 0
E 22 23 12 11 3 3 4 7 0 6
E 23 22 26 24 0 0 7 4 6 0
E 24 25 23 26 0 0 7 0 7 6
E 25 24 29 13 0 0 0 7 6 7
E 26 27 24 23 3 3 7 8 0 7
E 27 26 30 28 0 0 8 7 7 0
E 28 29 27 30 0 0 8 0 8 7
E 29 28 14 25 0 0 0 8 7 8
E 30 31 28 27 2 2 8 5 0 8
E 31 30 16 15 0 0 5 8 8 0

9 32 9 32
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 18 1 0 0 1 2 5 1
E 3 2 4 21 0 0 2 1 1 5
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 18 3 3 1 3 2 0
E 10 11 21 4 0 0 2 4 0 3
E 11 10 12 22 3 3 4 2 3 0
E 12 13 22 11 0 0 4 0 6 3
E 13 12 5 25 0 0 0 4 3 6
E 14 15 29 6 0 0 0 5 8 4
E 15 14 16 31 0 0 5 0 4 8
E 16 17 31 15 0 0 5 3 0 4
E 17 16 7 8 4 37 3 5 4 0
E 18 19 9 2 0 0 1 6 0 5
E 19 18 20 20 3 3 6 1 5 0
E 20 21 19 19 0 0 6 2 0 5
E 21 20 3 10 2 2 2 6 5 0
E 22 23 11 12 0 0 4 7 0 6
E 23 22 24 26 3 3 7 4 6 0
E 24 25 26 23 0 0 7 0 7 6
E 25 24 13 29 0 0 0 7 6 7
E 26 27 23 24 0 0 7 8 0 7
E 27 26 28 30 2 2 8 7 7 0
E 28 29 30 27 0 0 8 0 8 7
E 29 28 25 14 0 0 0 8 7 8
E 30 31 27 28 0 0 8 5 0 8
E 31 30 15 16 2 2 5 8 8 0

10 34 9 34
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 18 0 0 1 2 5 1
E 3 2 21 4 0 0 2 1 1 5
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 25 3 3 3 1 0 2
E 9 8 30 1 0 0 1 3 2 0
E 10 11 4 21 2 2 2 4 0 3
E 11 10 12 12 0 0 4 2 3 0
E 12 13 11 11 5 38 4 0 0 3
E 13 12 14 5 0 0 0 4 3 0
E 14 15 6 13 2 2 0 5 0 4
E 15 14 22 16 0 0 5 0 4 0
E 16 17 15 22 0 0 5 3 6 4
E 17 16 25 7 0 0 3 5 4 6
E 18 19 2 26 0 0 1 6 7 5
E 19 18 29 20 0 0 6 1 5 7
E 20 21 19 29 3 3 6 2 0 5
E 21 20 10 3 0 0 2 6 5 0
E 22 23 16 15 2 3 5 7 0 6
E 23 22 24 24 0 0 7 5 6 0
E 24 25 23 23 3 3 7 3 0 6
E 25 24 8 17 0 0 3 7 6 0
E 26 27 18 30 0 0 1 8 8 7
E 27 26 33 28 0 0 8 1 7 8
E 28 29 27 33 2 2 8 6 0 7
E 29 28 20 19 0 0 6 8 7 0
E 30 31 26 9 1 1 1 9 0 8
E 31 30 32 32 0 0 9 1 8 0
E 32 33 31 31 4 38 9 8 0 8
E 33 32 28 27 0 0 8 9 8 0

10 34 9 34
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 18 1 0 0 1 2 5 1
E 3 2 4 21 0 0 2 1 1 5
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 25 7 0 0 3 1 0 2
E 9 8 1 30 1 1 1 3 2 0
E 10 11 21 4 0 0 2 4 0 3
E 11 10 12 12 5 38 4 2 3 0
E 12 13 11 11 0 0 4 0 0 3
E 13 12 5 14 2 2 0 4 3 0
E 14 15 13 6 0 0 0 5 0 4
E 15 14 16 22 2 3 5 0 4 0
E 16 17 22 15 0 0 5 3 6 4
E 17 16 7 25 0 0 3 5 4 6
E 18 19 26 2 0 0 1 6 7 5
E 19 18 20 29 0 0 6 1 5 7
E 20 21 29 19 0 0 6 2 0 5
E 21 20 3 10 2 2 2 6 5 0
E 22 23 15 16 0 0 5 7 0 6
E 23 22 24 24 3 3 7 5 6 0
E 24 25 23 23 0 0 7 3 0 6
E 25 24 17 8 3 3 3 7 6 0
E 26 27 30 18 0 0 1 8 8 7
E 27 26 28 33 0 0 8 1 7 8
E 28 29 33 27 0 0 8 6 0 7
E 29 28 19 20 3 3 6 8 7 0
E 30 31 9 26 0 0 1 9 0 8
E 31 30 32 32 4 38 9 1 8 0
E 32 33 31 31 0 0 9 8 0 8
E 33 32 27 28 2 2 8 9 8 0

7 22 6 22
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 2 2 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 2 2 2 4 0 3
E 11 10 18 12 0 0 4 2 3 0
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 6 21 2 2 0 5 0 4
E 15 14 16 16 0 0 5 0 4 0
E 16 17 15 15 3 3 5 3 0 4
E 17 16 8 7 0 0 3 5 4 0
E 18 19 12 11 2 2 4 6 0 5
E 19 18 20 20 0 0 6 4 5 0
E 20 21 19 19 3 3 6 0 0 5
E 21 20 14 13 0 0 0 6 5 0

7 22 6 22
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 18 2 2 4 2 3 0
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 21 6 0 0 0 5 0 4
E 15 14 16 16 3 3 5 0 4 0
E 16 17 15 15 0 0 5 3 0 4
E 17 16 7 8 2 2 3 5 4 0
E 18 19 11 12 0 0 4 6 0 5
E 19 18 20 20 3 3 6 4 5 0
E 20 21 19 19 0 0 6 0 0 5
E 21 20 13 14 2 2 0 6 5 0

8 26 7 26
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 14 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 25 2 2 0 3 0 2
E 7 6 8 8 0 0 3 0 2 0
E 8 9 7 7 3 3 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 14 0 0 2 4 4 3
E 11 10 17 12 0 0 4 2 3 4
E 12 13 11 18 0 0 4 0 5 3
E 13 12 21 5 0 0 0 4 3 5
E 14 15 10 3 1 1 2 5 0 4
E 15 14 16 16 0 0 5 2 4 0
E 16 17 15 15 3 3 5 4 0 4
E 17 16 18 11 0 0 4 5 4 0
E 18 19 12 17 1 1 4 6 0 5
E 19 18 22 20 0 0 6 4 5 0
E 20 21 19 22 0 0 6 0 6 5
E 21 20 25 13 0 0 0 6 5 6
E 22 23 20 19 2 2 6 7 0 6
E 23 22 24 24 0 0 7 6 6 0
E 24 25 23 23 3 3 7 0 0 6
E 25 24 6 21 0 0 0 7 6 0

8 26 7 26
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 14 1 1 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 25 0 0 0 0 3 0 2
E 7 6 8 8 3 3 3 0 2 0
E 8 9 7 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 14 4 0 0 2 4 4 3
E 11 10 12 17 0 0 4 2 3 4
E 12 13 18 11 0 0 4 0 5 3
E 13 12 5 21 0 0 0 4 3 5
E 14 15 3 10 0 0 2 5 0 4
E 15 14 16 16 3 3 5 2 4 0
E 16 17 15 15 0 0 5 4 0 4
E 17 16 11 18 1 1 4 5 4 0
E 18 19 17 12 0 0 4 6 0 5
E 19 18 20 22 2 2 6 4 5 0
E 20 21 22 19 0 0 6 0 6 5
E 21 20 13 25 0 0 0 6 5 6
E 22 23 19 20 0 0 6 7 0 6
E 23 22 24 24 3 3 7 6 6 0
E 24 25 23 23 0 0 7 0 0 6
E 25 24 21 6 2 2 0 7 6 0

8 26 7 26
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 10 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 21 1 1 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 3 2 2 2 4 0 3
E 11 10 12 12 0 0 4 2 3 0
E 12 13 11 11 3 3 4 0 0 3
E 13 12 22 5 0 0 0 4 3 0
E 14 15 6 22 0 0 0 5 6 4
E 15 14 25 16 0 0 5 0 4 6
E 16 17 15 18 0 0 5 3 5 4
E 17 16 21 7 0 0 3 5 4 5
E 18 19 16 25 2 2 5 6 0 5
E 19 18 20 20 0 0 6 5 5 0
E 20 21 19 19 3 3 6 3 0 5
E 21 20 8 17 0 0 3 6 5 0
E 22 23 14 13 2 2 0 7 0 6
E 23 22 24 24 0 0 7 0 6 0
E 24 25 23 23 3 3 7 5 0 6
E 25 24 18 15 0 0 5 7 6 0

8 26 7 26
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 10 2 2 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 21 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 3 4 0 0 2 4 0 3
E 11 10 12 12 3 3 4 2 3 0
E 12 13 11 11 0 0 4 0 0 3
E 13 12 5 22 2 2 0 4 3 0
E 14 15 22 6 0 0 0 5 6 4
E 15 14 16 25 0 0 5 0 4 6
E 16 17 18 15 0 0 5 3 5 4
E 17 16 7 21 0 0 3 5 4 5
E 18 19 25 16 0 0 5 6 0 5
E 19 18 20 20 3 3 6 5 5 0
E 20 21 19 19 0 0 6 3 0 5
E 21 20 17 8 1 1 3 6 5 0
E 22 23 13 14 0 0 0 7 0 6
E 23 22 24 24 3 3 7 0 6 0
E 24 25 23 23 0 0 7 5 0 6
E 25 24 15 18 2 2 5 7 6 0

10 34 9 34
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 18 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 25 1 1 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 18 0 0 2 4 5 3
E 11 10 21 12 0 0 4 2 3 5
E 12 13 11 26 0 0 4 0 7 3
E 13 12 29 5 0 0 0 4 3 7
E 14 15 6 30 0 0 0 5 8 4
E 15 14 33 16 0 0 5 0 4 8
E 16 17 15 22 0 0 5 3 6 4
E 17 16 25 7 0 0 3 5 4 6
E 18 19 10 3 1 1 2 6 0 5
E 19 18 20 20 0 0 6 2 5 0
E 20 21 19 19 3 3 6 4 0 5
E 21 20 26 11 0 0 4 6 5 0
E 22 23 16 33 1 1 5 7 0 6
E 23 22 24 24 0 0 7 5 6 0
E 24 25 23 23 3 3 7 3 0 6
E 25 24 8 17 0 0 3 7 6 0
E 26 27 12 21 1 1 4 8 0 7
E 27 26 28 28 0 0 8 4 7 0
E 28 29 27 27 4 38 8 0 0 7
E 29 28 30 13 0 0 0 8 7 0
E 30 31 14 29 1 1 0 9 0 8
E 31 30 32 32 0 0 9 0 8 0
E 32 33 31 31 4 38 9 5 0 8
E 33 32 22 15 0 0 5 9 8 0

10 34 9 34
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 9 4 37 1 2 0 1
E 3 2 18 4 0 0 2 1 1 0
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 25 1 1 3 1 0 2
E 9 8 2 1 0 0 1 3 2 0
E 10 11 4 18 0 0 2 4 5 3
E 11 10 21 12 0 0 4 2 3 5
E 12 13 11 26 0 0 4 0 7 3
E 13 12 29 5 0 0 0 4 3 7
E 14 15 6 30 0 0 0 5 8 4
E 15 14 33 16 0 0 5 0 4 8
E 16 17 15 22 0 0 5 3 6 4
E 17 16 25 7 0 0 3 5 4 6
E 18 19 10 3 1 1 2 6 0 5
E 19 18 20 20 0 0 6 2 5 0
E 20 21 19 19 3 3 6 4 0 5
E 21 20 26 11 0 0 4 6 5 0
E 22 23 16 33 1 1 5 7 0 6
E 23 22 24 24 0 0 7 5 6 0
E 24 25 23 23 4 38 7 3 0 6
E 25 24 8 17 0 0 3 7 6 0
E 26 27 12 21 1 1 4 8 0 7
E 27 26 28 28 0 0 8 4 7 0
E 28 29 27 27 4 38 8 0 0 7
E 29 28 30 13 0 0 0 8 7 0
E 30 31 14 29 1 1 0 9 0 8
E 31 30 32 32 0 0 9 0 8 0
E 32 33 31 31 4 38 9 5 0 8
E 33 32 22 15 0 0 5 9 8 0

10 34 9 34
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 9 1 0 0 1 2 0 1
E 3 2 4 18 1 1 2 1 1 0
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 25 7 0 0 3 1 0 2
E 9 8 1 2 4 37 1 3 2 0
E 10 11 18 4 0 0 2 4 5 3
E 11 10 12 21 0 0 4 2 3 5
E 12 13 26 11 0 0 4 0 7 3
E 13 12 5 29 0 0 0 4 3 7
E 14 15 30 6 0 0 0 5 8 4
E 15 14 16 33 0 0 5 0 4 8
E 16 17 22 15 0 0 5 3 6 4
E 17 16 7 25 0 0 3 5 4 6
E 18 19 3 10 0 0 2 6 0 5
E 19 18 20 20 3 3 6 2 5 0
E 20 21 19 19 0 0 6 4 0 5
E 21 20 11 26 1 1 4 6 5 0
E 22 23 33 16 0 0 5 7 0 6
E 23 22 24 24 4 38 7 5 6 0
E 24 25 23 23 0 0 7 3 0 6
E 25 24 17 8 1 1 3 7 6 0
E 26 27 21 12 0 0 4 8 0 7
E 27 26 28 28 4 38 8 4 7 0
E 28 29 27 27 0 0 8 0 0 7
E 29 28 13 30 1 1 0 8 7 0
E 30 31 29 14 0 0 0 9 0 8
E 31 30 32 32 4 38 9 0 8 0
E 32 33 31 31 0 0 9 5 0 8
E 33 32 15 22 1 1 5 9 8 0

10 36 10 36
E 0 1 5 6 0 0 0 1 2 1
E 1 0 9 2 0 0 1 0 1 2
E 2 3 1 18 0 0 1 2 5 1
E 3 2 21 4 0 0 2 1 1 5
E 4 5 3 10 0 0 2 0 3 1
E 5 4 13 0 0 0 0 2 1 3
E 6 7 0 14 0 0 0 3 4 2
E 7 6 17 8 0 0 3 0 2 4
E 8 9 7 17 4 37 3 1 9 2
E 9 8 18 1 0 0 1 3 2 9
E 10 11 4 21 2 2 2 4 9 3
E 11 10 22 12 0 0 4 2 3 9
E 12 13 11 22 0 0 4 0 6 3
E 13 12 25 5 0 0 0 4 3 6
E 14 15 6 30 0 0 0 5 8 4
E 15 14 33 16 0 0 5 0 4 8
E 16 17 15 33 3 3 5 3 9 4
E 17 16 8 7 0 0 3 5 4 9
E 18 19 2 9 3 3 1 6 9 5
E 19 18 20 20 0 0 6 1 5 9
E 20 21 19 19 3 3 6 2 9 5
E 21 20 10 3 0 0 2 6 5 9
E 22 23 12 11 2 2 4 7 9 6
E 23 22 26 24 0 0 7 4 6 9
E 24 25 23 26 0 0 7 0 7 6
E 25 24 29 13 0 0 0 7 6 7
E 26 27 24 23 2 2 7 8 9 7
E 27 26 35 28 0 0 8 7 7 9
E 28 29 27 35 0 0 8 0 0 7
E 29 28 30 25 0 0 0 8 7 0
E 30 31 14 29 0 0 0 9 0 8
E 31 30 34 32 0 0 9 0 8 0
E 32 33 31 34 2 2 9 5 9 8
E 33 32 16 15 0 0 5 9 8 9
E 34 35 32 31 0 0 9 8 0 9
E 35 34 28 27 2 2 8 9 9 0

10 36 10 36
E 0 1 6 5 0 0 0 1 2 1
E 1 0 2 9 0 0 1 0 1 2
E 2 3 18 1 0 0 1 2 5 1
E 3 2 4 21 0 0 2 1 1 5
E 4 5 10 3 0 0 2 0 3 1
E 5 4 0 13 0 0 0 2 1 3
E 6 7 14 0 0 0 0 3 4 2
E 7 6 8 17 0 0 3 0 2 4
E 8 9 17 7 0 0 3 1 9 2
E 9 8 1 18 3 3 1 3 2 9
E 10 11 21 4 0 0 2 4 9 3
E 11 10 12 22 2 2 4 2 3 9
E 12 13 22 11 0 0 4 0 6 3
E 13 12 5 25 0 0 0 4 3 6
E 14 15 30 6 0 0 0 5 8 4
E 15 14 16 33 0 0 5 0 4 8
E 16 17 33 15 0 0 5 3 9 4
E 17 16 7 8 4 37 3 5 4 9
E 18 19 9 2 0 0 1 6 9 5
E 19 18 20 20 3 3 6 1 5 9
E 20 21 19 19 0 0 6 2 9 5
E 21 20 3 10 2 2 2 6 5 9
E 22 23 11 12 0 0 4 7 9 6
E 23 22 24 26 2 2 7 4 6 9
E 24 25 26 23 0 0 7 0 7 6
E 25 24 13 29 0 0 0 7 6 7
E 26 27 23 24 0 0 7 8 9 7
E 27 26 28 35 2 2 8 7 7 9
E 28 29 35 27 0 0 8 0 0 7
E 29 28 25 30 0 0 0 8 7 0
E 30 31 29 14 0 0 0 9 0 8
E 31 30 32 34 0 0 9 0 8 0
E 32 33 34 31 0 0 9 5 9 8
E 33 32 15 16 3 3 5 9 8 9
E 34 35 31 32 2 2 9 8 0 9
E 35 34 27 28 0 0 8 9 9 0


